High-Speed Query Processing over High-Speed Networks

Modern database clusters entail two levels of networks: connecting CPUs and NUMA regions inside a single server in the small and multiple servers in the large. The huge performance gap between these two types of networks used to slow down distributed query processing to such an extent that a cluster of machines actually performed worse than a single many-core server. The increased main-memory capacity of the cluster remained the sole benefit of such a scale-out. The economic viability of high-speed interconnects such as InfiniBand has narrowed this performance gap considerably. However, InfiniBand's higher network bandwidth alone does not improve query performance as expected when the distributed query engine is left unchanged. The scalability of distributed query processing is impaired by TCP overheads, switch contention due to uncoordinated communication, and load imbalances resulting from the inflexibility of the classic exchange operator model. This paper presents the blueprint for a distributed query engine that addresses these problems by considering both levels of networks holistically. It consists of two parts: First, hybrid parallelism that distinguishes local and distributed parallelism for better scalability in both the number of cores as well as servers. Second, a novel communication multiplexer tailored for analytical database workloads using remote direct memory access (RDMA) and low-latency network scheduling for high-speed communication with almost no CPU overhead. An extensive evaluation within the HyPer database system using the TPC-H benchmark shows that our holistic approach indeed enables high-speed query processing over high-speed networks.

==> plots/scalability.txt <==
nodes	q1-rdma	q2-rdma	q3-rdma	q4-rdma	q5-rdma	q6-rdma	q7-rdma	q8-rdma	q9-rdma	q10-rdma	q11-rdma	q12-rdma	q13-rdma	q14-rdma	q15-rdma	q16-rdma	q17-rdma	q18-rdma	q19-rdma	q20-rdma	q21-rdma	q22-rdma	q1-ipoib	q2-ipoib	q3-ipoib	q4-ipoib	q5-ipoib	q6-ipoib	q7-ipoib	q8-ipoib	q9-ipoib	q10-ipoib	q11-ipoib	q12-ipoib	q13-ipoib	q14-ipoib	q15-ipoib	q16-ipoib	q17-ipoib	q18-ipoib	q19-ipoib	q20-ipoib	q21-ipoib	q22-ipoib	q1-tcp	q2-tcp	q3-tcp	q4-tcp	q5-tcp	q6-tcp	q7-tcp	q8-tcp	q9-tcp	q10-tcp	q11-tcp	q12-tcp	q13-tcp	q14-tcp	q15-tcp	q16-tcp	q17-tcp	q18-tcp	q19-tcp	q20-tcp	q21-tcp	q22-tcp
1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1.000	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1	1
2	1.963	1.614	1.167	1.48	1.453	1.828	1.232	1.5	1.492	1.029	1.53	1.706	2.023	1.205	1.666	2.056	1.822	1.585	1.586	1.429	1.332	2.014	1.620	0.675	0.939	1.208	0.946	1.455	0.838	0.879	0.881	0.330	0.674	1.220	1.430	0.470	0.946	0.946	1.223	1.199	0.885	0.411	0.461	0.678	1.593	0.563	0.379	0.559	0.338	1.54	0.24	0.312	0.23	0.055	0.325	0.795	0.558	0.096	0.578	0.244	1.059	0.532	0.257	0.083	0.101	0.169
3	2.922	2.087	1.436	1.88	1.89	2.792	1.506	1.977	2.203	1.172	1.179	2.269	3	1.628	2.484	2.883	2.818	2.546	2.318	1.605	1.737	2.582	2.154	0.988	0.866	1.269	1.157	2.050	0.737	1.121	1.111	0.321	0.783	1.625	1.680	0.618	1.841	1.229	1.744	1.894	1.035	0.523	0.532	0.766	2.174	0.298	0.171	0.241	0.166	2.048	0.092	0.166	0.116	0.025	0.215	0.48	0.32	0.048	0.408	0.122	1.37	0.394	0.144	0.041	0.049	0.085
4	3.89	2.657	1.638	2.325	2.239	3.675	1.654	2.489	2.604	1.358	1.472	2.739	4.013	1.837	2.76	3.279	3.633	3.197	3.006	1.875	2.141	3.89	2.419	0.897	0.912	1.286	1.046	1.683	0.799	0.971	1.008	0.276	0.611	1.743	1.538	0.513	1.677	0.994	2.038	1.625	0.951	0.397	0.520	0.832	2.578	0.273	0.15	0.199	0.145	1.808	0.077	0.131	0.123	0.027	0.167	0.413	0.362	0.052	0.322	0.129	1.49	0.434	0.159	0.045	0.054	0.09
5	4.759	2.63	1.638	2.423	2.324	4.839	1.792	2.421	3.049	1.469	1.699	2.962	4.969	2.174	3.027	3.786	4.323	4.554	3.553	1.982	2.414	4.042	2.862	1.049	0.898	1.184	1.135	2.254	0.695	1.185	1.326	0.358	0.746	1.859	1.813	0.615	2.196	1.450	2.252	2.885	1.254	0.616	0.671	1.135	2.732	0.121	0.124	0.175	0.136	2.08	0.07	0.104	0.129	0.03	0.19	0.344	0.387	0.052	0.266	0.143	0.776	0.516	0.167	0.046	0.06	0.087
6	5.612	2.901	2.284	3.094	3.072	5.761	2.067	2.85	4.125	1.722	1.886	3.981	6	2.487	3.612	4.246	4.93	6	4.765	2.211	2.9	4.383	3.216	0.772	0.970	1.307	1.129	2.475	0.665	0.912	1.409	0.362	0.533	1.957	1.832	0.640	1.805	1.438	2.431	2.574	1.211	0.573	0.771	0.958	3.084	0.12	0.122	0.151	0.13	2.443	0.065	0.098	0.138	0.033	0.152	0.29	0.442	0.056	0.214	0.139	0.388	0.534	0.196	0.049	0.064	0.092


==> plots/scheduling-size.txt <==
# size	round-robin	round-robin-stdev
10	0.3003	0.00
11	0.5576	0.01
12	0.9770	0.01
13	1.5453	0.01
14	2.0438	0.02
15	2.5109	0.02
16	2.8446	0.02
17	3.0136	0.02
18	3.2031	0.01
19	3.3362	0.01
20	3.2724	0.01
21	3.2741	0.01
22	3.3351	0.01
23	3.3619	0.01
24	3.3726	0.02
25	3.3808	0.02
26	3.3826	0.02


==> plots/scheduling.txt <==
# nodes	round-robin	round-robin-stdev	all-to-all	all-to-all-stdev
2	3.3620	0.00	3.4385	0.00
3	3.3478	0.00	3.5354	0.01
4	3.3481	0.00	3.2633	0.28
5	3.3425	0.00	2.6060	0.08
6	3.3434	0.00	2.5279	0.07
7	3.3318	0.01	2.4596	0.05
8	3.3366	0.01	2.3797	0.04

